Subgrid scale modeling of droplet bag breakup in VOF simulations

The mesh-dependency of the breakup of liquid films, including their breakup length scales and resulting drop size distributions, has long been an obstacle inhibiting the computational modeling of large-scale spray systems. With the aim of overcoming this barrier, this work presents a framework for the prediction and modeling of subgrid-thickness liquid film formation and breakup within two-phase simulations using the volume of fluid method. A two-plane interface reconstruction is used to capture the development of liquid films as their thickness decreases below the mesh size. The breakup of the film is predicted with a semi-analytical model that incorporates the film geometry captured through the two-plane reconstruction. The framework is validated against experiments of the bag breakup of a liquid drop at $\text{We}=13.8$ through the comparison of the resulting drop size and velocity distributions. The generated distributions show good agreement with experimental results for drop resolutions as low as 25.6 cells across the initial diameter. The presented framework enables these drop breakup simulations to be performed at a computational cost three orders of magnitude lower than the cost of simulations utilizing adaptive mesh refinement.

==> data/npdf/f9_film.dat <==
D/D0            Instantaneous   Time-resolved   edges           experiment      
1.96850394e-03  8.52348993e-01  3.52382594e+01  0.00000000e+00  2.34622340e+01
5.90551181e-03  1.02281879e+01  4.08194744e+01  3.93700787e-03  7.06120000e+01
9.84251969e-03  1.02281879e+01  3.41439035e+01  7.87401575e-03  4.90220000e+01
1.37795276e-02  1.70469799e+01  2.94381732e+01  1.18110236e-02  3.22580000e+01
1.77165354e-02  1.53422819e+01  2.51701853e+01  1.57480315e-02  2.25249740e+01
2.16535433e-02  1.53422819e+01  1.87134856e+01  1.96850394e-02  1.29397760e+01
2.55905512e-02  2.13087248e+01  1.43360620e+01  2.36220472e-02  8.64006400e+00
2.95275591e-02  1.87516779e+01  1.06152520e+01  2.75590551e-02  5.61771800e+00
3.34645669e-02  1.61946309e+01  8.09823352e+00  3.14960630e-02  3.98957800e+00
3.74015748e-02  1.44899329e+01  7.76992676e+00  3.54330709e-02  3.00024800e+00
4.13385827e-02  1.02281879e+01  6.67557087e+00  3.93700787e-02  2.01079100e+00
4.52755906e-02  1.36375839e+01  3.83024558e+00  4.33070866e-02  1.83469280e+00
4.92125984e-02  1.02281879e+01  3.06419647e+00  4.72440945e-02  1.48409660e+00
5.31496063e-02  7.67114094e+00  2.73588970e+00  5.11811024e-02  1.30794760e+00
5.70866142e-02  7.67114094e+00  2.18871176e+00  5.51181102e-02  1.01546660e+00
6.10236220e-02  9.37583893e+00  1.86040500e+00  5.90551181e-02  6.06958400e-01
6.49606299e-02  8.52348993e+00  1.64153382e+00  6.29921260e-02  8.95248400e-01
6.88976378e-02  5.11409396e+00  1.20379147e+00  6.69291339e-02  7.77113000e-01
7.28346457e-02  9.37583893e+00  1.31322706e+00  7.08661417e-02  7.75106400e-01
7.67716535e-02  2.55704698e+00  1.20379147e+00  7.48031496e-02  4.82625400e-01
8.07086614e-02  1.10805369e+01  1.20379147e+00  7.87401575e-02  2.48249440e-01
8.46456693e-02  3.40939597e+00  5.47177941e-01  8.26771654e-02  2.46382540e-01
8.85826772e-02  2.55704698e+00  4.37742352e-01  8.66141732e-02  1.86385200e-01
9.25196850e-02  4.26174497e+00  7.66049117e-01  9.05511811e-02  0.00000000e+00
9.64566929e-02  3.40939597e+00  4.37742352e-01  9.44881890e-02  6.60450800e-02
1.00393701e-01  8.52348993e-01  4.37742352e-01  9.84251969e-02  6.39800600e-02
1.04330709e-01  4.26174497e+00  1.09435588e-01  1.02362205e-01  0.00000000e+00


==> data/vpdf/f10_exp.dat <==
edges           vals            
0.00000000e+00  0.00000000e+00
1.70082671e-03  4.08837971e-03
5.01529665e-03  1.96352254e-01
6.12980702e-03  2.00437738e-01
7.24431739e-03  2.41344699e-01
9.47333813e-03  2.45424392e-01
1.28168692e-02  3.96784200e-01
1.72749107e-02  6.17689896e-01
2.17329522e-02  5.52206330e-01
2.61909936e-02  6.34008669e-01
3.39925662e-02  7.44432562e-01
4.06796284e-02  9.40779025e-01
4.84812010e-02  9.65286140e-01
5.73972839e-02  1.16571230e+00
6.85423876e-02  1.26384499e+00
8.19165120e-02  1.26786677e+00
9.64051468e-02  1.16960089e+00
1.14237313e-01  1.01403978e+00
1.34298499e-01  1.33305501e+00
1.57703217e-01  1.52522333e+00
1.84451466e-01  2.11831925e+00
2.15657756e-01  2.10997455e+00
2.52436598e-01  1.61064788e+00
2.94787992e-01  1.60633655e+00
3.42711938e-01  6.40546602e-01
3.99551967e-01  2.12129288e+00
4.65308079e-01  2.64463443e+00
5.41094784e-01  2.13283126e+00
6.29141103e-01  3.85399279e-01
7.30561546e-01  0.00000000e+00


==> data/vpdf/f10_sum_retraction.dat <==
D/D0            sum             film            rim             node            experiment      
8.50413353e-04  1.38578567e-04  1.12673442e-04  7.38169315e-07  2.51669555e-05  0.00000000e+00
3.35806168e-03  5.36716483e-03  5.20904709e-03  1.36632600e-05  1.44454478e-04  4.08837971e-03
5.57255184e-03  2.18548729e-02  2.14613503e-02  5.19951491e-05  3.41527468e-04  1.96352254e-01
6.68706221e-03  3.83347133e-02  3.77922807e-02  4.93165697e-05  4.93116104e-04  2.00437738e-01
8.35882776e-03  7.34953659e-02  7.27761200e-02  1.24905106e-04  5.94340765e-04  2.41344699e-01
1.11451037e-02  1.60020012e-01  1.58358779e-01  5.22436369e-04  1.13879644e-03  2.45424392e-01
1.50458900e-02  3.29882343e-01  3.26431508e-01  1.35211890e-03  2.09871655e-03  3.96784200e-01
1.95039314e-02  5.65167536e-01  5.56875161e-01  5.89289263e-03  2.39948234e-03  6.17689896e-01
2.39619729e-02  7.79011337e-01  7.72006588e-01  5.22776495e-03  1.77698383e-03  5.52206330e-01
3.00917799e-02  1.03415505e+00  1.02488796e+00  8.09753549e-03  1.16955827e-03  6.34008669e-01
3.73360973e-02  1.27689411e+00  1.25672745e+00  1.87330790e-02  1.43357874e-03  7.44432562e-01
4.45804147e-02  1.32550051e+00  1.30760828e+00  1.64981356e-02  1.39409770e-03  9.40779025e-01
5.29392425e-02  1.40399033e+00  1.35685184e+00  4.71384968e-02  0.00000000e+00  9.65286140e-01
6.29698358e-02  1.32632866e+00  1.28951972e+00  3.59390736e-02  8.69871015e-04  1.16571230e+00
7.52294498e-02  1.18836307e+00  1.13230867e+00  5.60543994e-02  0.00000000e+00  1.26384499e+00
8.91608294e-02  9.86318900e-01  9.04796875e-01  8.15220248e-02  0.00000000e+00  1.26786677e+00
1.05321230e-01  6.88278073e-01  5.94277897e-01  9.40001761e-02  0.00000000e+00  1.16960089e+00
1.24267906e-01  5.16220168e-01  3.13017978e-01  2.03202191e-01  0.00000000e+00  1.01403978e+00
1.46000858e-01  5.66260143e-01  8.31456700e-02  4.83114473e-01  0.00000000e+00  1.33305501e+00
1.71077341e-01  7.85253293e-01  3.10547088e-02  7.54198584e-01  0.00000000e+00  1.52522333e+00
2.00054611e-01  1.38427082e+00  2.15555528e-02  1.35039281e+00  1.23224615e-02  2.11831925e+00
2.34047177e-01  2.07531039e+00  0.00000000e+00  2.06875991e+00  6.55047612e-03  2.10997455e+00
2.73612295e-01  3.35562734e+00  0.00000000e+00  3.34605561e+00  9.57173358e-03  1.61064788e+00
3.18749965e-01  9.61444582e-01  0.00000000e+00  9.61444582e-01  0.00000000e+00  1.60633655e+00
3.71131952e-01  9.83733256e-02  0.00000000e+00  3.56847381e-02  6.26885875e-02  6.40546602e-01
4.32430023e-01  5.20581183e-01  0.00000000e+00  0.00000000e+00  5.20581183e-01  2.12129288e+00
5.03201431e-01  3.75725122e+00  0.00000000e+00  0.00000000e+00  3.75725122e+00  2.64463443e+00
5.85117943e-01  2.01979668e+00  0.00000000e+00  0.00000000e+00  2.01979668e+00  2.13283126e+00
6.79851324e-01  2.72669021e-01  0.00000000e+00  0.00000000e+00  2.72669021e-01  3.85399279e-01

